What's Wrong with Deep Learning in Tree Search for Combinatorial Optimization

Combinatorial optimization lies at the core of many real-world problems. Especially since the rise of graph neural networks (GNNs), the deep learning community has been developing solvers that derive solutions to NP-hard problems by learning the problem-specific solution structure. However, reproducing the results of these publications proves to be difficult. We make three contributions. First, we present an open-source benchmark suite for the NP-hard Maximum Independent Set problem, in both its weighted and unweighted variants. The suite offers a unified interface to various state-of-the-art traditional and machine learning-based solvers. Second, using our benchmark suite, we conduct an in-depth analysis of the popular guided tree search algorithm by Li et al. [NeurIPS 2018], testing various configurations on small and large synthetic and real-world graphs. By re-implementing their algorithm with a focus on code quality and extensibility, we show that the graph convolution network used in the tree search does not learn a meaningful representation of the solution structure, and can in fact be replaced by random values. Instead, the tree search relies on algorithmic techniques like graph kernelization to find good solutions. Thus, the results from the original publication are not reproducible. Third, we extend the analysis to compare the tree search implementations to other solvers, showing that the classical algorithmic solvers often are faster, while providing solutions of similar quality. Additionally, we analyze a recent solver based on reinforcement learning and observe that for this solver, the GNN is responsible for the competitive solution quality.

==> gurobi_quadratictable.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "T",
        "numbered": false,
        "label": "tab:treesearch-analysis"
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Intel",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize DGL",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize LwD",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize KaMIS",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Gurobi",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Graph",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Nodes",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize d",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize r+ls+mt",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize d",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize r+qp+wp+ls+mt",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize d",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize default",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize default",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize quadratic",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize ER",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§003C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00301"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§003C1"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01300"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§013C0"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§013C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize BA",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§103C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10301"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§103C1"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11300"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§113C0"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§113C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize HK",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§303C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30301"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§303C1"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31300"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§313C0"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§313C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize WS",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§403C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40301"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§403C1"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41300"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§413C0"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§413C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize HRG",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§503C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50301"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§503C1"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51300"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§513C0"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§513C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize SATLIB",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "1209-1347",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§203C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§203C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize VC-BM",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "450-1534",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§603C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§603C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\normalsize DIMACS",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "125-4000",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0300"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§U03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0301"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§U03C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize as-Caida",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "8020-26475",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§703C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§703C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize PPI",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "591-3480",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§803C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§803C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize REDDIT-B",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "46-2283",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§903C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§903C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize REDDIT-5K",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "55-3648",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A03C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize REDDIT-12K",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "41-897",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B03C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize wiki-RfA",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "11380",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C03C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize wiki-Vote",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "7115",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D03C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize PubMed",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "19717",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E03C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Cora",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "2708",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F03C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Citeseer",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "3264",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G03C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize bitcoin-alpha",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "3783",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H03C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize bitcoin-otc",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "5881",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I03C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize ego-facebook",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "4039",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J03C1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize roadnet-berlin",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "61204",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K03C0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0301"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K03C1"
            }
        ]
    ],
    "version": "2.2.1"
}

==> gurobi_tunetable.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "T",
        "numbered": false,
        "label": "tab:treesearch-analysis"
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Gurobi",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 2
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Graph",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Nodes",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize default",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize tuned",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize ER",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01300"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§013B0"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§013B1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\normalsize HRG",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "700-800",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51300"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§513B0"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51301"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§513B1"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize SATLIB",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "1209-1347",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§203B0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§203B1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize VC-BM (Train)",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "450-1534",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§Y0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§Y03B0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§Y0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§Y03B1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "c"
                },
                "html": "\\normalsize VC-BM (Test)",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "450-1534",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§Z0300"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§Z03B0"
            }
        ],
        [
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§Z0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§Z03B1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize DIMACS",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "125-4000<br>",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§U0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§U03B0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0301"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U03B1"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize PPI",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "591-3480",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§803B0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§80301"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§803B1"
            }
        ]
    ],
    "version": "2.2.1"
}

==> smalltable1.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "T",
        "numbered": false,
        "label": "tab:treesearch-analysis"
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Intel",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize DGL",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 4
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Graph",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Nodes",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize d",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize r+ls",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize d",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize r+ls",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize qp+wp",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize qp+wp+r+ls+rand",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize ER",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00021"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00171"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01020"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01120"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01140"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01170"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\normalsize HRG",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "50-100",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50020"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50120"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50140"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50170"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50021"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50171"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "700-800",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51020"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51120"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51140"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51170"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51021"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51171"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize SATLIB",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "1209-1347",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize VC-BM",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "450-1534",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§60001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\normalsize DIMACS",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "125-4000<br>",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0020"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0120"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0140"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0170"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0021"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0171"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize PPI",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "591-3480",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§80001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§80021"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§80101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§80121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§80141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§80171"
            }
        ]
    ],
    "version": "2.2.1"
}

==> table1.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "T",
        "numbered": false,
        "label": "tab:treesearch-analysis"
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Intel",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 4
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize DGL",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 11
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Graph",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Nodes",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize d",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +r",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +ls",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +mt",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize d",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize +r",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize +ls",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize rand<br>",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize qp",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +wp",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +r",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +ls",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +rand",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize r+qp+wp+ls+mt",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +rand",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize ER",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§001A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00011"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00021"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00111"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§001A1"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00131"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00151"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00161"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00171"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00181"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00191"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01010"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01020"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01110"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01120"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§011A0"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01130"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01140"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01150"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01160"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01170"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01180"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01190"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§011A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize BA",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§101A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10011"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10021"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10111"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§101A1"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10131"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10151"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10161"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10171"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10181"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10191"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11010"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11020"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11110"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11120"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§111A0"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11130"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11140"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11150"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11160"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11170"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11180"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11190"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§111A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize HK",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§301A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30011"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30021"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30021"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30111"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§301A1"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30131"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30151"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30161"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30171"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30181"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30191"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31010"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31020"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31110"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31120"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§311A0"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31130"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31140"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31150"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31160"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31170"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31180"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31190"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§311A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize WS",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§401A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40011"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40021"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40021"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40111"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§401A1"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40131"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40151"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40161"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40171"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40181"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40191"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41010"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41020"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41110"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41120"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§411A0"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41130"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41140"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41150"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41160"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41170"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41180"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41190"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§411A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize HRG",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§501A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50011"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50021"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50021"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50111"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§501A1"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50131"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50151"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50161"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50171"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50181"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50191"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51010"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51020"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51110"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51120"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§511A0"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51130"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51140"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51150"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51160"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51170"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51180"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51190"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§511A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize SATLIB",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "1209-1347",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§201A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§201A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize VC-BM",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "450-1534",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§601A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§60001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§601A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\normalsize DIMACS",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "125-4000",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0010"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0020"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0110"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0120"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U01A0"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0130"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0140"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0150"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0160"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0170"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0180"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0190"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0011"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0021"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0111"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U01A1"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0131"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0151"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0161"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0171"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0181"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0191"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize as-Caida",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "8020-26475",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§701A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§701A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize PPI",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "591-3480",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§801A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§801A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize REDDIT-B",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "46-2283",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§901A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§901A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize REDDIT-5K",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "55-3648",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A01A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A01A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize REDDIT-12K",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "41-897",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B01A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B01A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize wiki-RfA",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "11380",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C01A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C01A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize wiki-Vote",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "7115",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D01A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D01A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize PubMed",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "19717",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E01A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E01A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Cora",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "2708",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F01A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F01A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Citeseer",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "3264",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G01A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G01A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize bitcoin-alpha",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "3783",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H01A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H01A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize bitcoin-otc",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "5881",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I01A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I01A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize ego-facebook",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "4039",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J01A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0011",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0021",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J01A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0171",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0191",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize roadnet-berlin",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "61204",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0010",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0020",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0110",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0120",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K01A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0130",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0140",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0150",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0160",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0170",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0190",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0011"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0021"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0111"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K01A1"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0131"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0151"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0161"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0171"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0181"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0191"
            }
        ]
    ],
    "version": "2.2.1"
}

==> table2.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "T",
        "numbered": false,
        "label": "tab:treesearch-analysis"
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Intel",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize DGL",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize LwD",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 2
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize KaMIS",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Gurobi",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Graph",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Nodes",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize d",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize r+ls+mt",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize d",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize r+qp+wp+ls+mt",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize d",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +rand",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize default",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize default",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize ER",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§004A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§00300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00401"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§004A1"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§00301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01400"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§014A0"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§01300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§014A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§01301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize BA",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§104A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§10300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10401"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§104A1"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§10301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11400"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§114A0"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§11300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§114A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§11301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize HK",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§304A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§30300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30401"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§304A1"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§30301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31400"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§314A0"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§31300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§314A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§31301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize WS",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§404A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§40300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40401"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§404A1"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§40301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41400"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§414A0"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§41300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§414A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§41301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize HRG",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 4
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "50-100",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§504A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§50300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50401"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§504A1"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§50301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51400"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§514A0"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§51300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§514A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§51301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize SATLIB",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "1209-1347",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§204A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§20300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§204A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§20301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize VC-BM",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "450-1534",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§604A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§60300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§604A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§60301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c"
                },
                "html": "\\normalsize DIMACS",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "125-4000",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0000"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0100"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0400"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U04A0"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0401"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U04A1"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§U0301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize as-Caida",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "8020-26475",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§704A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§70300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§704A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§70301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize PPI",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "591-3480",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§804A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§80300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§804A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§80301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize REDDIT-B",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "46-2283",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§904A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§90300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§904A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§90301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize REDDIT-5K",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "55-3648",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A04A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§A0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A04A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§A0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize REDDIT-12K",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "41-897",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B04A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§B0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B04A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§B0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize wiki-RfA",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "11380",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C04A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§C0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C04A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§C0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize wiki-Vote",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "7115",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D04A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§D0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D04A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§D0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize PubMed",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "19717",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E04A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§E0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E04A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§E0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Cora",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "2708",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F04A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§F0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F04A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§F0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Citeseer",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "3264",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G04A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§G0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G04A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§G0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize bitcoin-alpha",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "3783",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H04A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§H0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H04A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§H0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize bitcoin-otc",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "5881",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I04A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§I0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I04A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§I0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize ego-facebook",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "4039",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J04A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§J0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0001",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J04A1",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§J0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize roadnet-berlin",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "61204",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0000",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0100",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K04A0",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§K0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0001"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0401"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K04A1"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§K0301"
            }
        ]
    ],
    "version": "2.2.1"
}

==> table3.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "T",
        "numbered": false,
        "label": "tab:treesearch-analysis"
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Intel",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize DGL",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize LwD",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize KaMIS",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Gurobi",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Graph",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Nodes",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize r+ls+mt",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize r+qp+wp+ls+mt",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize default",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize default",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize default",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize HK",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 6
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "500000",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§32030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§32180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§32400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§32200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§32300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§32031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§32181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§32401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§32201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§32301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "2000000",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§33030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§33180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§33400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§33200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§33300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§33031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§33181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§33401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§33201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§33301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "5000000",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§34030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§34180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§34400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§34200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§34300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§34031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§34181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§34401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§34201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§34301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize WS",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 6
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "500000",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§42030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§42180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§42400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§42200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§42300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§42031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§42181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§42401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§42201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§42301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "2000000",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§43030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§43180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§43400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§43200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§43300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§43031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§43181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§43401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§43201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§43301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "5000000",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§44030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§44180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§44400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§44200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§44300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§44031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§44181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§44401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§44201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§44301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize HRG",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 6
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "500000",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§52030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§52180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§52400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§52200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§52300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§52031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§52181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§52401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§52201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§52301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "2000000",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§53030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§53180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§53400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§53200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§53300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§53031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§53181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§53401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§53201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§53301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "5000000",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§54030"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§54180"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§54400"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§54200"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§54300"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§54031"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§54181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§54401"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§54201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§54301"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize DBLP",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "317080",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§L0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§L0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§L0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§L0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§L0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§L0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§L0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§L0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§L0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§L0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize roadnet-pennsylvania",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "1088092",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§M0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§M0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§M0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§M0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§M0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§M0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§M0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§M0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§M0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§M0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize ego-gplus",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "107614",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§N0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§N0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§N0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§N0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§N0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§N0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§N0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§N0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§N0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§N0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize web-google",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "875713",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§P0030",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§P0180",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§P0400",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§P0200",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§P0300",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§P0031",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§P0181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§P0401",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§P0201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§P0301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ]
    ],
    "version": "2.2.1"
}

==> table4.json <==
{
    "options": {
        "latex-whitespace": false,
        "latex-border": true,
        "latex-command": true,
        "latex-split": false,
        "latex-landscape": false,
        "latex-float": true,
        "fit-table": "none",
        "latex-hhline": true,
        "latex-hhline-hash": false,
        "latex-tabu": false,
        "latex-color": false,
        "latex-microfix-alignment": true,
        "tex-escape": true,
        "tex-macro": true,
        "html-indent": "tab",
        "html-tbody": false,
        "html-remove-tag": false,
        "csv-separator": ",",
        "bbcode-header": "1",
        "pretext-indent": "two",
        "context-split": false,
        "context-landscape": false,
        "context-float": true,
        "context-indent": "two",
        "wml-indent": "four"
    },
    "autoBooktabs": false,
    "caption": {
        "caption": "T",
        "numbered": false,
        "label": "tab:treesearch-analysis"
    },
    "cells": [
        [
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize DGL",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "colSpan": 8
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize KaMIS",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c"
                }
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Gurobi",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Graph",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize Nodes",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize d",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize +r",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize +ls",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize qp",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +wp",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +r",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +ls",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize +mt",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize default",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize default",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize ER",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§Q1102"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§Q1112"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§Q1122"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§Q1132"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§Q1142"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§Q1152"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§Q1162"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§Q1182"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§Q1202",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§Q1302",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§Q1101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§Q1111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§Q1121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§Q1131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§Q1141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§Q1151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§Q1161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§Q1181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§Q1201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§Q1301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderBottom": "midrule",
                    "borderTop": "midrule"
                },
                "html": "\\normalsize HK",
                "css": "border-bottom: 1px solid rgb(0, 0, 0); border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§R1102"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§R1112"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§R1122"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§R1132"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§R1142"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§R1152"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§R1162"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§R1182"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§R1202",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§R1302",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§R1101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§R1111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§R1121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§R1131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§R1141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§R1151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§R1161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§R1181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§R1201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§R1301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize WS",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§S1102"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§S1112"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§S1122"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§S1132"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§S1142"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§S1152"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§S1162"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§S1182"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§S1202",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§S1302",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§S1101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§S1111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§S1121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§S1131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§S1141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§S1151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§S1161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§S1181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§S1201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§S1301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "c",
                    "borderTop": "midrule",
                    "borderBottom": "midrule"
                },
                "html": "\\normalsize HRG",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "700-800",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§T1102"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§T1112"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§T1122"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§T1132"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§T1142"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§T1152"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§T1162"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§T1182"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§T1202",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderTop": "midrule"
                },
                "html": "§T1302",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§T1101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§T1111",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§T1121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§T1131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§T1141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§T1151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§T1161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§T1181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§T1201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "align": "r",
                    "borderBottom": "midrule"
                },
                "html": "§T1301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "c"
                },
                "html": "\\normalsize AMAZON-MR",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "14058-30467 ",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§V0102"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§V0112"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§V0122"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§V0132"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§V0142"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§V0152"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§V0162"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§V0182"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§V0202"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§V0302"
            }
        ],
        [
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§V1101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§V1101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§V1121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§V1131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§V1141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§V1151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§V1161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§V1181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§V1201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§V1301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "midrule",
                    "borderBottom": "midrule",
                    "align": "c"
                },
                "html": "\\normalsize AMAZON-MT",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "979-12320&nbsp; ",
                "css": "border-top: 1px solid rgb(0, 0, 0); border-bottom: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§W0102",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§W0112",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§W0122",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§W0132",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§W0142",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§W0152",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§W0162",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§W0182",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§W0202",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§W0302",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§W1101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§W1101",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§W1121",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§W1131",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§W1141",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§W1151",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§W1161",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§W1181",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§W1201",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderBottom": "midrule",
                    "align": "r"
                },
                "html": "§W1301",
                "css": "border-bottom: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "c"
                },
                "html": "\\normalsize AMAZON-MW",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "3079-47504&nbsp; ",
                "css": "border-top: 1px solid rgb(0, 0, 0);",
                "rowSpan": 2
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§X0102",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§X0112",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§X0122",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§X0132",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§X0142",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§X0152",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§X0162",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§X0182",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§X0202",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            },
            {
                "dataset": {
                    "borderTop": "midrule",
                    "align": "r"
                },
                "html": "§X0302",
                "css": "border-top: 1px solid rgb(0, 0, 0);"
            }
        ],
        [
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§X1101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§X1101"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§X1121"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§X1131"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§X1141"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§X1151"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§X1161"
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§X1181"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§X1201"
            },
            {
                "dataset": {
                    "align": "r"
                }
            },
            {
                "dataset": {
                    "align": "r"
                },
                "html": "§X1301"
            }
        ]
    ],
    "version": "2.2.1"
}
